Probing the evolution of galaxy clusters using SZ effect and non-thermal emission: first results from A1413

Mass is the most fundamental property of galaxy clusters. However, measuring it is still a challenge. Calibrating mass from intracluster medium observables such as the Sunyaev-Zel'dovich (SZ) effect is subject to uncertainty and biases because of the hydrostatic equilibrium assumption. On the other hand, merging cluster systems have been shown to exhibit radio emission which implies a link with disturbances from hydrostatic equilibrium. We present work on studying deviations of galaxy cluster gas pressure profile from the average (universal) pressure profile using an example of galaxy cluster Abell 1413 with SZ effect data from the Arcminute Microkelvin Imager and Planck. This cluster has also been observed at low radio frequency with the Murchison Widefield Array allowing the investigation of links between gas pressure profile deviations and the presence of radio emission.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

